Parameter-Efficient Multimodal Brain Tumor Segmentation With Stage-Wise Shared Adapters

Different MRI modalities reveal different parts of a brain tumor. Segmentation models combine information from these modalities to outline tumor regions. Many models use a separate encoder for each modality. However, exchanging features among these encoders at several stages can increase model complexity. We introduce the Block-Wise Shared Adapter (BWSA), which combines compressed features from the modality encoders in a shared path and returns adapted features to each stream. In its fixed-blending form, BWSA adds the adapted features to the original features. Its trainable-gated variant (TG-BWSA) instead learns separate weights for the original and adapted features at each modality and encoder stage. We evaluate both variants on BraTS 2020 and BraTS 2023 with four segmentation backbones. On the official BraTS 2023 online validation set, BWSA increases average region-wise Dice by 1.3--7.6 percentage points relative to the corresponding unmodified backbones. TG-BWSA increases it by 2.8--7.7 points. Both variants add approximately 0.85--3.73% parameters and reduce average HD95 relative to the unmodified backbones.

==> reference_audit_metadata_2026-10-04.json <==
[
  {
    "reference": 1,
    "key": "Jyothi2023",
    "original": "P. Jyothi and A. R. Singh, ``Deep learning models and traditional automated techniques for brain tumor segmentation in MRI: A review,'' \\emph{Artif. Intell. Rev.}, vol. 56, no. 4, pp. 2923--2969, Apr. 2023, doi: 10.1007/s10462-022-10245-x.",
    "doi": "10.1007/s10462-022-10245-x",
    "metadata": {
      "number": 1,
      "key": "Jyothi2023",
      "doi": "10.1007/s10462-022-10245-x",
      "title": [
        "Deep learning models and traditional automated techniques for brain tumor segmentation in MRI: a review"
      ],
      "authors": [
        "Parvathy Jyothi",
        "A. Robert Singh"
      ],
      "venue": [
        "Artificial Intelligence Review"
      ],
      "volume": "56",
      "issue": "4",
      "page": "2923-2969",
      "print": {
        "date-parts": [
          [
            2023,
            4
          ]
        ]
      },
      "online": {
        "date-parts": [
          [
            2022,
            8,
            16
          ]
        ]
      },
      "published": {
        "date-parts": [
          [
            2022,
            8,
            16
          ]
        ]
      },
      "url": "https://link.springer.com/10.1007/s10462-022-10245-x"
    },
    "verifiedAt": "https://api.crossref.org/works/10.1007%2Fs10462-022-10245-x"
  },
  {
    "reference": 2,
    "key": "Baid2021BraTS",
    "original": "U. Baid \\emph{et al.}, ``The RSNA-ASNR-MICCAI BraTS 2021 benchmark on brain tumor segmentation and radiogenomic classification,'' arXiv:2107.02314, 2021, doi: 10.48550/arXiv.2107.02314.",
    "doi": "10.48550/arXiv.2107.02314",
    "metadata": null,
    "verifiedAt": "https://arxiv.org/abs/2107.02314"
  },
  {
    "reference": 3,
    "key": "Stahlschmidt2022",
    "original": "S. R. Stahlschmidt, B. Ulfenborg, and J. Synnergren, ``Multimodal deep learning for biomedical data fusion: A review,'' \\emph{Brief. Bioinform.}, vol. 23, no. 2, Art. no. bbab569, Mar. 2022, doi: 10.1093/bib/bbab569.",
    "doi": "10.1093/bib/bbab569",
    "metadata": {
      "number": 3,
      "key": "Stahlschmidt2022",
      "doi": "10.1093/bib/bbab569",
      "title": [
        "Multimodal deep learning for biomedical data fusion: a review"
      ],
      "authors": [
        "Sören Richard Stahlschmidt",
        "Benjamin Ulfenborg",
        "Jane Synnergren"
      ],
      "venue": [
        "Briefings in Bioinformatics"
      ],
      "volume": "23",
      "issue": "2",
      "article": "bbab569",
      "print": {
        "date-parts": [
          [
            2022,
            3,
            10
          ]
        ]
      },
      "online": {
        "date-parts": [
          [
            2022,
            1,
            28
          ]
        ]
      },
      "published": {
        "date-parts": [
          [
            2022,
            1,
            28
          ]
        ]
      },
      "url": "https://academic.oup.com/bib/article/doi/10.1093/bib/bbab569/6516346"
    },
    "verifiedAt": "https://api.crossref.org/works/10.1093%2Fbib%2Fbbab569"
  },
  {
    "reference": 4,
    "key": "NestedFormer2023",
    "original": "Z. Xing, L. Yu, L. Wan, T. Han, and L. Zhu, ``NestedFormer: Nested modality-aware transformer for brain tumor segmentation,'' in \\emph{Proc. Int. Conf. Med. Image Comput. Comput.-Assist. Intervent. (MICCAI)}, 2022, pp. 140--150, doi: 10.1007/978-3-031-16443-9\\_14.",
    "doi": "10.1007/978-3-031-16443-9_14",
    "metadata": {
      "number": 4,
      "key": "NestedFormer2023",
      "doi": "10.1007/978-3-031-16443-9_14",
      "title": [
        "NestedFormer: Nested Modality-Aware Transformer for Brain Tumor Segmentation"
      ],
      "authors": [
        "Zhaohu Xing",
        "Lequan Yu",
        "Liang Wan",
        "Tong Han",
        "Lei Zhu"
      ],
      "venue": [
        "Lecture Notes in Computer Science",
        "Medical Image Computing and Computer Assisted Intervention – MICCAI 2022"
      ],
      "page": "140-150",
      "print": {
        "date-parts": [
          [
            2022
          ]
        ]
      },
      "online": {
        "date-parts": [
          [
            2022,
            9,
            16
          ]
        ]
      },
      "published": {
        "date-parts": [
          [
            2022
          ]
        ]
      },
      "url": "https://link.springer.com/10.1007/978-3-031-16443-9_14"
    },
    "verifiedAt": "https://api.crossref.org/works/10.1007%2F978-3-031-16443-9_14"
  },
  {
    "reference": 5,
    "key": "Zhang2024",
    "original": "Y. Zhang \\emph{et al.}, ``mmFormer: Multimodal medical transformer for incomplete multimodal learning of brain tumor segmentation,'' in \\emph{Proc. Int. Conf. Med. Image Comput. Comput.-Assist. Intervent. (MICCAI)}, 2022, pp. 107--117, doi: 10.1007/978-3-031-16443-9\\_11.",
    "doi": "10.1007/978-3-031-16443-9_11",
    "metadata": {
      "number": 5,
      "key": "Zhang2024",
      "doi": "10.1007/978-3-031-16443-9_11",
      "title": [
        "mmFormer: Multimodal Medical Transformer for Incomplete Multimodal Learning of Brain Tumor Segmentation"
      ],
      "authors": [
        "Yao Zhang",
        "Nanjun He",
        "Jiawei Yang",
        "Yuexiang Li",
        "Dong Wei",
        "Yawen Huang",
        "Yang Zhang",
        "Zhiqiang He",
        "Yefeng Zheng"
      ],
      "venue": [
        "Lecture Notes in Computer Science",
        "Medical Image Computing and Computer Assisted Intervention – MICCAI 2022"
      ],
      "page": "107-117",
      "print": {
        "date-parts": [
          [
            2022
          ]
        ]
      },
      "online": {
        "date-parts": [
          [
            2022,
            9,
            16
          ]
        ]
      },
      "published": {
        "date-parts": [
          [
            2022
          ]
        ]
      },
      "url": "https://link.springer.com/10.1007/978-3-031-16443-9_11"
    },
    "verifiedAt": "https://api.crossref.org/works/10.1007%2F978-3-031-16443-9_11"
  },
  {
    "reference": 6,
    "key": "F2Net2024",
    "original": "H. Yang, T. Zhou, Y. Zhou, Y. Zhang, and H. Fu, ``Flexible fusion network for multi-modal brain tumor segmentation,'' \\emph{IEEE J. Biomed. Health Inform.}, vol. 27, no. 7, pp. 3349--3359, Jul. 2023, doi: 10.1109/JBHI.2023.3271808.",
    "doi": "10.1109/JBHI.2023.3271808",
    "metadata": {
      "number": 6,
      "key": "F2Net2024",
      "doi": "10.1109/jbhi.2023.3271808",
      "title": [
        "Flexible Fusion Network for Multi-Modal Brain Tumor Segmentation"
      ],
      "authors": [
        "Hengyi Yang",
        "Tao Zhou",
        "Yi Zhou",
        "Yizhe Zhang",
        "Huazhu Fu"
      ],
      "venue": [
        "IEEE Journal of Biomedical and Health Informatics"
      ],
      "volume": "27",
      "issue": "7",
      "page": "3349-3359",
      "print": {
        "date-parts": [
          [
            2023,
            7
          ]
        ]
      },
      "published": {
        "date-parts": [
          [
            2023,
            7
          ]
        ]
      },
      "url": "https://ieeexplore.ieee.org/document/10113165/"
    },
    "verifiedAt": "https://api.crossref.org/works/10.1109%2FJBHI.2023.3271808"
  },
  {
    "reference": 7,
    "key": "Shi2025FusionSAM",
    "original": "X. Shi \\emph{et al.}, ``Multi-modal medical SAM: An adaptation method of segment anything model (SAM) for glioma segmentation using multi-modal MR images,'' \\emph{ACM Trans. Comput. Healthcare}, vol. 6, no. 2, Art. no. 24, pp. 1--21, Apr. 2025, doi: 10.1145/3712297.",
    "doi": "10.1145/3712297",
    "metadata": {
      "number": 7,
      "key": "Shi2025FusionSAM",
      "doi": "10.1145/3712297",
      "title": [
        "Multi-modal Medical SAM: An Adaptation Method of Segment Anything Model (SAM) for Glioma Segmentation Using Multi-modal MR Images"
      ],
      "authors": [
        "Xiaoyu Shi",
        "Rahul Kumar Jain",
        "Yinhao Li",
        "Shurong Chai",
        "Jingliang Cheng",
        "Jie Bai",
        "Guohua Zhao",
        "Lanfen Lin",
        "Yen-Wei Chen"
      ],
      "venue": [
        "ACM Transactions on Computing for Healthcare"
      ],
      "volume": "6",
      "issue": "2",
      "page": "1-21",
      "print": {
        "date-parts": [
          [
            2025,
            4,
            30
          ]
        ]
      },
      "online": {
        "date-parts": [
          [
            2025,
            4,
            25
          ]
        ]
      },
      "published": {
        "date-parts": [
          [
            2025,
            4,
            25
          ]
        ]
      },
      "url": "https://dl.acm.org/doi/10.1145/3712297"
    },
    "verifiedAt": "https://api.crossref.org/works/10.1145%2F3712297"
  },
  {
    "reference": 8,
    "key": "Lu2025UMF",
    "original": "H. Lu, M. Yu, X. Wei, X. Xu, and J. Xu, ``Unbiased multimodal fusion for medical image segmentation based on dual-stream adapter,'' \\emph{Knowl.-Based Syst.}, vol. 330, Art. no. 114653, Nov. 2025, doi: 10.1016/j.knosys.2025.114653.",
    "doi": "10.1016/j.knosys.2025.114653",
    "metadata": {
      "number": 8,
      "key": "Lu2025UMF",
      "doi": "10.1016/j.knosys.2025.114653",
      "title": [
        "Unbiased multimodal fusion for medical image segmentation based on dual-Stream adapter"
      ],
      "authors": [
        "Haotian Lu",
        "Mingyang Yu",
        "Xinjian Wei",
        "Xiaoxuan Xu",
        "Jing Xu"
      ],
      "venue": [
        "Knowledge-Based Systems"
      ],
      "volume": "330",
      "page": "114653",
      "article": "114653",
      "print": {
        "date-parts": [
          [
            2025,
            11
          ]
        ]
      },
      "published": {
        "date-parts": [
          [
            2025,
            11
          ]
        ]
      },
      "url": "https://linkinghub.elsevier.com/retrieve/pii/S0950705125016922"
    },
    "verifiedAt": "https://api.crossref.org/works/10.1016%2Fj.knosys.2025.114653"
  },
  {
    "reference": 9,
    "key": "Ding2021",
    "original": "Y. Ding, X. Yu, and Y. Yang, ``RFNet: Region-aware fusion network for incomplete multi-modal brain tumor segmentation,'' in \\emph{Proc. IEEE/CVF Int. Conf. Comput. Vis. (ICCV)}, 2021, pp. 3975--3984, doi: 10.1109/ICCV48922.2021.00394.",
    "doi": "10.1109/ICCV48922.2021.00394",
    "metadata": {
      "number": 9,
      "key": "Ding2021",
      "doi": "10.1109/iccv48922.2021.00394",
      "title": [
        "RFNet: Region-aware Fusion Network for Incomplete Multi-modal Brain Tumor Segmentation"
      ],
      "authors": [
        "Yuhang Ding",
        "Xin Yu",
        "Yi Yang"
      ],
      "venue": [
        "2021 IEEE/CVF International Conference on Computer Vision (ICCV)"
      ],
      "page": "3955-3964",
      "print": {
        "date-parts": [
          [
            2021,
            10
          ]
        ]
      },
      "published": {
        "date-parts": [
          [
            2021,
            10
          ]
        ]
      },
      "url": "https://ieeexplore.ieee.org/document/9710865/"
    },
    "verifiedAt": "https://api.crossref.org/works/10.1109%2FICCV48922.2021.00394"
  },
  {
    "reference": 10,
    "key": "Hatamizadeh2022SwinUNETR",
    "original": "A. Hatamizadeh, V. Nath, Y. Tang, D. Yang, H. R. Roth, and D. Xu, ``Swin UNETR: Swin transformers for semantic segmentation of brain tumors in MRI images,'' in \\emph{Brainlesion: Glioma, Multiple Sclerosis, Stroke and Traumatic Brain Injuries}, vol. 12962, 2022, pp. 272--284, doi: 10.1007/978-3-031-08999-2\\_22.",
    "doi": "10.1007/978-3-031-08999-2_22",
    "metadata": {
      "number": 10,
      "key": "Hatamizadeh2022SwinUNETR",
      "doi": "10.1007/978-3-031-08999-2_22",
      "title": [
        "Swin UNETR: Swin Transformers for Semantic Segmentation of Brain Tumors in MRI Images"
      ],
      "authors": [
        "Ali Hatamizadeh",
        "Vishwesh Nath",
        "Yucheng Tang",
        "Dong Yang",
        "Holger R. Roth",
        "Daguang Xu"
      ],
      "venue": [
        "Lecture Notes in Computer Science",
        "Brainlesion: Glioma, Multiple Sclerosis, Stroke and Traumatic Brain Injuries"
      ],
      "page": "272-284",
      "print": {
        "date-parts": [
          [
            2022
          ]
        ]
      },
      "online": {
        "date-parts": [
          [
            2022,
            7,
            22
          ]
        ]
      },
      "published": {
        "date-parts": [
          [
            2022
          ]
        ]
      },
      "url": "https://link.springer.com/10.1007/978-3-031-08999-2_22"
    },
    "verifiedAt": "https://api.crossref.org/works/10.1007%2F978-3-031-08999-2_22"
  },
  {
    "reference": 11,
    "key": "Nie2016",
    "original": "D. Nie, L. Wang, Y. Gao, and D. Shen, ``Fully convolutional networks for multi-modality isointense infant brain image segmentation,'' in \\emph{Proc. IEEE 13th Int. Symp. Biomed. Imag. (ISBI)}, 2016, pp. 1342--1345, doi: 10.1109/ISBI.2016.7493515.",
    "doi": "10.1109/ISBI.2016.7493515",
    "metadata": {
      "number": 11,
      "key": "Nie2016",
      "doi": "10.1109/isbi.2016.7493515",
      "title": [
        "Fully convolutional networks for multi-modality isointense infant brain image segmentation"
      ],
      "authors": [
        "Dong Nie",
        "Li Wang",
        "Yaozong Gao",
        "Dinggang Shen"
      ],
      "venue": [
        "2016 IEEE 13th International Symposium on Biomedical Imaging (ISBI)"
      ],
      "page": "1342-1345",
      "print": {
        "date-parts": [
          [
            2016,
            4
          ]
        ]
      },
      "published": {
        "date-parts": [
          [
            2016,
            4
          ]
        ]
      },
      "url": "https://ieeexplore.ieee.org/document/7493515/"
    },
    "verifiedAt": "https://api.crossref.org/works/10.1109%2FISBI.2016.7493515"
  },
  {
    "reference": 12,
    "key": "Fang2022",
    "original": "F. Fang, Y. Yao, T. Zhou, G. Xie, and J. Lu, ``Self-supervised multi-modal hybrid fusion network for brain tumor segmentation,'' \\emph{IEEE J. Biomed. Health Inform.}, vol. 26, no. 11, pp. 5310--5320, Nov. 2022, doi: 10.1109/JBHI.2021.3109301.",
    "doi": "10.1109/JBHI.2021.3109301",
    "metadata": {
      "number": 12,
      "key": "Fang2022",
      "doi": "10.1109/jbhi.2021.3109301",
      "title": [
        "Self-Supervised Multi-Modal Hybrid Fusion Network for Brain Tumor Segmentation"
      ],
      "authors": [
        "Feiyi Fang",
        "Yazhou Yao",
        "Tao Zhou",
        "Guosen Xie",
        "Jianfeng Lu"
      ],
      "venue": [
        "IEEE Journal of Biomedical and Health Informatics"
      ],
      "volume": "26",
      "issue": "11",
      "page": "5310-5320",
      "print": {
        "date-parts": [
          [
            2022,
            11
          ]
        ]
      },
      "published": {
        "date-parts": [
          [
            2022,
            11
          ]
        ]
      },
      "url": "https://ieeexplore.ieee.org/document/9529036/"
    },
    "verifiedAt": "https://api.crossref.org/works/10.1109%2FJBHI.2021.3109301"
  },
  {
    "reference": 13,
    "key": "wang2023a2fseg",
    "original": "Z. Wang and Y. Hong, ``A2FSeg: Adaptive multi-modal fusion network for medical image segmentation,'' in \\emph{Proc. Int. Conf. Med. Image Comput. Comput.-Assist. Intervent. (MICCAI)}, 2023, pp. 673--681, doi: 10.1007/978-3-031-43901-8\\_64.",
    "doi": "10.1007/978-3-031-43901-8_64",
    "metadata": {
      "number": 13,
      "key": "wang2023a2fseg",
      "doi": "10.1007/978-3-031-43901-8_64",
      "title": [
        "A2FSeg: Adaptive Multi-modal Fusion Network for Medical Image Segmentation"
      ],
      "authors": [
        "Zirui Wang",
        "Yi Hong"
      ],
      "venue": [
        "Lecture Notes in Computer Science",
        "Medical Image Computing and Computer Assisted Intervention – MICCAI 2023"
      ],
      "page": "673-681",
      "print": {
        "date-parts": [
          [
            2023
          ]
        ]
      },
      "online": {
        "date-parts": [
          [
            2023,
            10,
            1
          ]
        ]
      },
      "published": {
        "date-parts": [
          [
            2023
          ]
        ]
      },
      "url": "https://link.springer.com/10.1007/978-3-031-43901-8_64"
    },
    "verifiedAt": "https://api.crossref.org/works/10.1007%2F978-3-031-43901-8_64"
  },
  {
    "reference": 14,
    "key": "Havaei2016",
    "original": "M. Havaei, N. Guizard, N. Chapados, and Y. Bengio, ``HeMIS: Hetero-modal image segmentation,'' in \\emph{Proc. Int. Conf. Med. Image Comput. Comput.-Assist. Intervent. (MICCAI)}, 2016, pp. 469--477, doi: 10.1007/978-3-319-46723-8\\_54.",
    "doi": "10.1007/978-3-319-46723-8_54",
    "metadata": {
      "number": 14,
      "key": "Havaei2016",
      "doi": "10.1007/978-3-319-46723-8_54",
      "title": [
        "HeMIS: Hetero-Modal Image Segmentation"
      ],
      "authors": [
        "Mohammad Havaei",
        "Nicolas Guizard",
        "Nicolas Chapados",
        "Yoshua Bengio"
      ],
      "venue": [
        "Lecture Notes in Computer Science",
        "Medical Image Computing and Computer-Assisted Intervention – MICCAI 2016"
      ],
      "page": "469-477",
      "print": {
        "date-parts": [
          [
            2016
          ]
        ]
      },
      "online": {
        "date-parts": [
          [
            2016,
            10,
            2
          ]
        ]
      },
      "published": {
        "date-parts": [
          [
            2016
          ]
        ]
      },
      "url": "https://link.springer.com/10.1007/978-3-319-46723-8_54"
    },
    "verifiedAt": "https://api.crossref.org/works/10.1007%2F978-3-319-46723-8_54"
  },
  {
    "reference": 15,
    "key": "chen2019robust",
    "original": "C. Chen, Q. Dou, Y. Jin, H. Chen, J. Qin, and P.-A. Heng, ``Robust multimodal brain tumor segmentation via feature disentanglement and gated fusion,'' in \\emph{Proc. Int. Conf. Med. Image Comput. Comput.-Assist. Intervent. (MICCAI)}, 2019, pp. 447--456, doi: 10.1007/978-3-030-32248-9\\_50.",
    "doi": "10.1007/978-3-030-32248-9_50",
    "metadata": {
      "number": 15,
      "key": "chen2019robust",
      "doi": "10.1007/978-3-030-32248-9_50",
      "title": [
        "Robust Multimodal Brain Tumor Segmentation via Feature Disentanglement and Gated Fusion"
      ],
      "authors": [
        "Cheng Chen",
        "Qi Dou",
        "Yueming Jin",
        "Hao Chen",
        "Jing Qin",
        "Pheng-Ann Heng"
      ],
      "venue": [
        "Lecture Notes in Computer Science",
        "Medical Image Computing and Computer Assisted Intervention – MICCAI 2019"
      ],
      "page": "447-456",
      "print": {
        "date-parts": [
          [
            2019
          ]
        ]
      },
      "online": {
        "date-parts": [
          [
            2019,
            10,
            10
          ]
        ]
      },
      "published": {
        "date-parts": [
          [
            2019
          ]
        ]
      },
      "url": "https://link.springer.com/10.1007/978-3-030-32248-9_50"
    },
    "verifiedAt": "https://api.crossref.org/works/10.1007%2F978-3-030-32248-9_50"
  },
  {
    "reference": 16,
    "key": "Qiu2025",
    "original": "Y. Qiu, K. Jiang, H. Yao, Z. Wang, and S. Satoh, ``Does adding a modality really make positive impacts in incomplete multi-modal brain tumor segmentation?,'' \\emph{IEEE Trans. Med. Imag.}, vol. 44, no. 5, pp. 2194--2205, May 2025, doi: 10.1109/TMI.2025.3526818.",
    "doi": "10.1109/TMI.2025.3526818",
    "metadata": {
      "number": 16,
      "key": "Qiu2025",
      "doi": "10.1109/tmi.2025.3526818",
      "title": [
        "Does Adding a Modality Really Make Positive Impacts in Incomplete Multi-Modal Brain Tumor Segmentation?"
      ],
      "authors": [
        "Yansheng Qiu",
        "Kui Jiang",
        "Hongdou Yao",
        "Zheng Wang",
        "Shin’ichi Satoh"
      ],
      "venue": [
        "IEEE Transactions on Medical Imaging"
      ],
      "volume": "44",
      "issue": "5",
      "page": "2194-2205",
      "print": {
        "date-parts": [
          [
            2025,
            5
          ]
        ]
      },
      "published": {
        "date-parts": [
          [
            2025,
            5
          ]
        ]
      },
      "url": "https://ieeexplore.ieee.org/document/10830281/"
    },
    "verifiedAt": "https://api.crossref.org/works/10.1109%2FTMI.2025.3526818"
  },
  {
    "reference": 17,
    "key": "Wu2024MedicalSAM",
    "original": "J. Wu \\emph{et al.}, ``Medical SAM adapter: Adapting segment anything model for medical image segmentation,'' \\emph{Med. Image Anal.}, vol. 102, May 2025, Art. no. 103547, doi: 10.1016/j.media.2025.103547.",
    "doi": "10.1016/j.media.2025.103547",
    "metadata": {
      "number": 17,
      "key": "Wu2024MedicalSAM",
      "doi": "10.1016/j.media.2025.103547",
      "title": [
        "Medical SAM adapter: Adapting segment anything model for medical image segmentation"
      ],
      "authors": [
        "Junde Wu",
        "Ziyue Wang",
        "Mingxuan Hong",
        "Wei Ji",
        "Huazhu Fu",
        "Yanwu Xu",
        "Min Xu",
        "Yueming Jin"
      ],
      "venue": [
        "Medical Image Analysis"
      ],
      "volume": "102",
      "page": "103547",
      "article": "103547",
      "print": {
        "date-parts": [
          [
            2025,
            5
          ]
        ]
      },
      "published": {
        "date-parts": [
          [
            2025,
            5
          ]
        ]
      },
      "url": "https://linkinghub.elsevier.com/retrieve/pii/S1361841525000945"
    },
    "verifiedAt": "https://api.crossref.org/works/10.1016%2Fj.media.2025.103547"
  },
  {
    "reference": 18,
    "key": "SandE2018Hu",
    "original": "J. Hu, L. Shen, and G. Sun, ``Squeeze-and-excitation networks,'' in \\emph{Proc. IEEE/CVF Conf. Comput. Vis. Pattern Recognit. (CVPR)}, 2018, pp. 7132--7141, doi: 10.1109/CVPR.2018.00745.",
    "doi": "10.1109/CVPR.2018.00745",
    "metadata": {
      "number": 18,
      "key": "SandE2018Hu",
      "doi": "10.1109/cvpr.2018.00745",
      "title": [
        "Squeeze-and-Excitation Networks"
      ],
      "authors": [
        "Jie Hu",
        "Li Shen",
        "Gang Sun"
      ],
      "venue": [
        "2018 IEEE/CVF Conference on Computer Vision and Pattern Recognition"
      ],
      "page": "7132-7141",
      "print": {
        "date-parts": [
          [
            2018,
            6
          ]
        ]
      },
      "published": {
        "date-parts": [
          [
            2018,
            6
          ]
        ]
      },
      "url": "https://ieeexplore.ieee.org/document/8578843/"
    },
    "verifiedAt": "https://api.crossref.org/works/10.1109%2FCVPR.2018.00745"
  },
  {
    "reference": 19,
    "key": "Menze2015",
    "original": "B. H. Menze \\emph{et al.}, ``The multimodal brain tumor image segmentation benchmark (BRATS),'' \\emph{IEEE Trans. Med. Imag.}, vol. 34, no. 10, pp. 1993--2024, Oct. 2015, doi: 10.1109/TMI.2014.2377694.",
    "doi": "10.1109/TMI.2014.2377694",
    "metadata": {
      "number": 19,
      "key": "Menze2015",
      "doi": "10.1109/tmi.2014.2377694",
      "title": [
        "The Multimodal Brain Tumor Image Segmentation Benchmark (BRATS)"
      ],
      "authors": [
        "Bjoern H. Menze",
        "Andras Jakab",
        "Stefan Bauer",
        "Jayashree Kalpathy-Cramer",
        "Keyvan Farahani",
        "Justin Kirby",
        "Yuliya Burren",
        "Nicole Porz",
        "Johannes Slotboom",
        "Roland Wiest",
        "Levente Lanczi",
        "Elizabeth Gerstner",
        "Marc-Andre Weber",
        "Tal Arbel",
        "Brian B. Avants",
        "Nicholas Ayache",
        "Patricia Buendia",
        "D. Louis Collins",
        "Nicolas Cordier",
        "Jason J. Corso",
        "Antonio Criminisi",
        "Tilak Das",
        "Herve Delingette",
        "Cagatay Demiralp",
        "Christopher R. Durst",
        "Michel Dojat",
        "Senan Doyle",
        "Joana Festa",
        "Florence Forbes",
        "Ezequiel Geremia",
        "Ben Glocker",
        "Polina Golland",
        "Xiaotao Guo",
        "Andac Hamamci",
        "Khan M. Iftekharuddin",
        "Raj Jena",
        "Nigel M. John",
        "Ender Konukoglu",
        "Danial Lashkari",
        "Jose Antonio Mariz",
        "Raphael Meier",
        "Sergio Pereira",
        "Doina Precup",
        "Stephen J. Price",
        "Tammy Riklin Raviv",
        "Syed M. S. Reza",
        "Michael Ryan",
        "Duygu Sarikaya",
        "Lawrence Schwartz",
        "Hoo-Chang Shin",
        "Jamie Shotton",
        "Carlos A. Silva",
        "Nuno Sousa",
        "Nagesh K. Subbanna",
        "Gabor Szekely",
        "Thomas J. Taylor",
        "Owen M. Thomas",
        "Nicholas J. Tustison",
        "Gozde Unal",
        "Flor Vasseur",
        "Max Wintermark",
        "Dong Hye Ye",
        "Liang Zhao",
        "Binsheng Zhao",
        "Darko Zikic",
        "Marcel Prastawa",
        "Mauricio Reyes",
        "Koen Van Leemput"
      ],
      "venue": [
        "IEEE Transactions on Medical Imaging"
      ],
      "volume": "34",
      "issue": "10",
      "page": "1993-2024",
      "print": {
        "date-parts": [
          [
            2015,
            10
          ]
        ]
      },
      "published": {
        "date-parts": [
          [
            2015,
            10
          ]
        ]
      },
      "url": "http://ieeexplore.ieee.org/document/6975210/"
    },
    "verifiedAt": "https://api.crossref.org/works/10.1109%2FTMI.2014.2377694"
  },
  {
    "reference": 20,
    "key": "Bakas2017",
    "original": "S. Bakas \\emph{et al.}, ``Advancing The Cancer Genome Atlas glioma MRI collections with expert segmentation labels and radiomic features,'' \\emph{Sci. Data}, vol. 4, Sep. 2017, Art. no. 170117, doi: 10.1038/sdata.2017.117.",
    "doi": "10.1038/sdata.2017.117",
    "metadata": {
      "number": 20,
      "key": "Bakas2017",
      "doi": "10.1038/sdata.2017.117",
      "title": [
        "Advancing The Cancer Genome Atlas glioma MRI collections with expert segmentation labels and radiomic features"
      ],
      "authors": [
        "Spyridon Bakas",
        "Hamed Akbari",
        "Aristeidis Sotiras",
        "Michel Bilello",
        "Martin Rozycki",
        "Justin S. Kirby",
        "John B. Freymann",
        "Keyvan Farahani",
        "Christos Davatzikos"
      ],
      "venue": [
        "Scientific Data"
      ],
      "volume": "4",
      "issue": "1",
      "article": "170117",
      "online": {
        "date-parts": [
          [
            2017,
            9,
            5
          ]
        ]
      },
      "published": {
        "date-parts": [
          [
            2017,
            9,
            5
          ]
        ]
      },
      "url": "https://www.nature.com/articles/sdata2017117"
    },
    "verifiedAt": "https://api.crossref.org/works/10.1038%2Fsdata.2017.117"
  },
  {
    "reference": 21,
    "key": "BraTS2023Challenge",
    "original": "``BraTS 2023 Challenge,'' Synapse, 2023. [Online]. Available: \\url{https://www.synapse.org/Synapse:syn51156910/wiki/622351}",
    "metadata": null,
    "verifiedAt": "https://www.synapse.org/Synapse:syn51156910/wiki/622351"
  },
  {
    "reference": 22,
    "key": "Tragakis2023",
    "original": "A. Tragakis, C. Kaul, R. Murray-Smith, and D. Husmeier, ``The fully convolutional transformer for medical image segmentation,'' in \\emph{Proc. IEEE/CVF Winter Conf. Appl. Comput. Vis. (WACV)}, 2023, pp. 3660--3669, doi: 10.1109/WACV56688.2023.00365.",
    "doi": "10.1109/WACV56688.2023.00365",
    "metadata": {
      "number": 22,
      "key": "Tragakis2023",
      "doi": "10.1109/wacv56688.2023.00365",
      "title": [
        "The Fully Convolutional Transformer for Medical Image Segmentation"
      ],
      "authors": [
        "Athanasios Tragakis",
        "Chaitanya Kaul",
        "Roderick Murray-Smith",
        "Dirk Husmeier"
      ],
      "venue": [
        "2023 IEEE/CVF Winter Conference on Applications of Computer Vision (WACV)"
      ],
      "page": "3649-3658",
      "print": {
        "date-parts": [
          [
            2023,
            1
          ]
        ]
      },
      "published": {
        "date-parts": [
          [
            2023,
            1
          ]
        ]
      },
      "url": "https://ieeexplore.ieee.org/document/10030969/"
    },
    "verifiedAt": "https://api.crossref.org/works/10.1109%2FWACV56688.2023.00365"
  },
  {
    "reference": 23,
    "key": "Wang2022Repre",
    "original": "L. Wang, F. Liang, Y. Li, H. Zhang, W. Ouyang, and J. Shao, ``RePre: Improving self-supervised vision transformer with reconstructive pre-training,'' in \\emph{Proc. 31st Int. Joint Conf. Artif. Intell. (IJCAI)}, 2022, pp. 1437--1443, doi: 10.24963/IJCAI.2022/200.",
    "doi": "10.24963/IJCAI.2022/200",
    "metadata": {
      "number": 23,
      "key": "Wang2022Repre",
      "doi": "10.24963/ijcai.2022/200",
      "title": [
        "RePre: Improving Self-Supervised Vision Transformer with Reconstructive Pre-training"
      ],
      "authors": [
        "Luya Wang",
        "Feng Liang",
        "Yangguang Li",
        "Honggang Zhang",
        "Wanli Ouyang",
        "Jing Shao"
      ],
      "venue": [
        "Proceedings of the Thirty-First International Joint Conference on Artificial Intelligence"
      ],
      "page": "1437-1443",
      "print": {
        "date-parts": [
          [
            2022,
            7
          ]
        ]
      },
      "published": {
        "date-parts": [
          [
            2022,
            7
          ]
        ]
      },
      "url": "https://www.ijcai.org/proceedings/2022/200"
    },
    "verifiedAt": "https://api.crossref.org/works/10.24963%2FIJCAI.2022%2F200"
  },
  {
    "reference": 24,
    "key": "hu2022lora",
    "original": "E. J. Hu \\emph{et al.}, ``LoRA: Low-rank adaptation of large language models,'' in \\emph{Proc. Int. Conf. Learn. Representations (ICLR)}, 2022. [Online]. Available: \\url{https://openreview.net/forum?id=nZeVKeeFYf9}",
    "metadata": null,
    "verifiedAt": "https://openreview.net/pdf?id=nZeVKeeFYf9"
  },
  {
    "reference": 25,
    "key": "Chen2020SimCLR",
    "original": "T. Chen, S. Kornblith, M. Norouzi, and G. Hinton, ``A simple framework for contrastive learning of visual representations,'' in \\emph{Proc. 37th Int. Conf. Mach. Learn. (ICML)}, vol. 119, 2020, pp. 1597--1607.",
    "metadata": null,
    "verifiedAt": "https://proceedings.mlr.press/v119/chen20j.html"
  },
  {
    "reference": 26,
    "key": "BraTS2023Metrics",
    "original": "R. Saluja, ``BraTS 2023 lesion-wise performance metrics for segmentation challenges,'' GitHub repository. [Online]. Available: \\url{https://github.com/rachitsaluja/BraTS-2023-Metrics}",
    "metadata": null,
    "verifiedAt": "https://github.com/rachitsaluja/BraTS-2023-Metrics"
  },
  {
    "reference": 27,
    "key": "BraTS2023Ranking",
    "original": "R. Saluja, J. Rudie, and U. Baid, ``BraTS 2023 performance evaluation and ranking,'' Synapse discussion. [Online]. Available: \\url{https://www.synapse.org/Synapse:syn51156910/discussion/threadId=10357}",
    "metadata": null,
    "verifiedAt": "https://www.synapse.org/Synapse:syn51156910/discussion/threadId=10357"
  },
  {
    "reference": 28,
    "key": "Zheng2025",
    "original": "S. Zheng \\emph{et al.}, ``Asymmetric adaptive heterogeneous network for multi-modality medical image segmentation,'' \\emph{IEEE Trans. Med. Imag.}, vol. 44, no. 4, pp. 1836--1852, Apr. 2025, doi: 10.1109/TMI.2025.3526604.",
    "doi": "10.1109/TMI.2025.3526604",
    "metadata": {
      "number": 28,
      "key": "Zheng2025",
      "doi": "10.1109/tmi.2025.3526604",
      "title": [
        "Asymmetric Adaptive Heterogeneous Network for Multi-Modality Medical Image Segmentation"
      ],
      "authors": [
        "Shenhai Zheng",
        "Xin Ye",
        "Chaohui Yang",
        "Lei Yu",
        "Weisheng Li",
        "Xinbo Gao",
        "Yue Zhao"
      ],
      "venue": [
        "IEEE Transactions on Medical Imaging"
      ],
      "volume": "44",
      "issue": "4",
      "page": "1836-1852",
      "print": {
        "date-parts": [
          [
            2025,
            4
          ]
        ]
      },
      "published": {
        "date-parts": [
          [
            2025,
            4
          ]
        ]
      },
      "url": "https://ieeexplore.ieee.org/document/10845056/"
    },
    "verifiedAt": "https://api.crossref.org/works/10.1109%2FTMI.2025.3526604"
  },
  {
    "reference": 29,
    "key": "ferreira2024faking",
    "original": "A. Ferreira \\emph{et al.}, ``How we won BraTS 2023 adult glioma challenge? Just faking it! Enhanced synthetic data augmentation and model ensemble for brain tumour segmentation,'' arXiv:2402.17317, 2024, doi: 10.48550/arXiv.2402.17317.",
    "doi": "10.48550/arXiv.2402.17317",
    "metadata": null,
    "verifiedAt": "https://arxiv.org/abs/2402.17317"
  },
  {
    "reference": 30,
    "key": "maani2024advanced",
    "original": "F. Maani, A. U. R. Hashmi, M. Aljuboory, N. Saeed, I. Sobirov, and M. Yaqub, ``Advanced tumor segmentation in medical imaging: An ensemble approach for BraTS 2023 adult glioma and pediatric tumor tasks,'' in \\emph{Proc. Brainlesion Workshop}, 2024, pp. 264--277, doi: 10.1007/978-3-031-76163-8\\_24.",
    "doi": "10.1007/978-3-031-76163-8_24",
    "metadata": {
      "number": 30,
      "key": "maani2024advanced",
      "doi": "10.1007/978-3-031-76163-8_24",
      "title": [
        "Advanced Tumor Segmentation in Medical Imaging: An Ensemble Approach for BraTS 2023 Adult Glioma and Pediatric Tumor Tasks"
      ],
      "authors": [
        "Fadillah Maani",
        "Anees Ur Rehman Hashmi",
        "Mariam Aljuboory",
        "Numan Saeed",
        "Ikboljon Sobirov",
        "Mohammad Yaqub"
      ],
      "venue": [
        "Lecture Notes in Computer Science",
        "Brain Tumor Segmentation, and Cross-Modality Domain Adaptation for Medical Image Segmentation"
      ],
      "page": "264-277",
      "print": {
        "date-parts": [
          [
            2024
          ]
        ]
      },
      "online": {
        "date-parts": [
          [
            2024,
            12,
            28
          ]
        ]
      },
      "published": {
        "date-parts": [
          [
            2024
          ]
        ]
      },
      "url": "https://link.springer.com/10.1007/978-3-031-76163-8_24"
    },
    "verifiedAt": "https://api.crossref.org/works/10.1007%2F978-3-031-76163-8_24"
  }
]

